Underwater Object Classification and Detection: first results and open challenges

This work reviews the problem of object detection in underwater environments. We analyse and quantify the shortcomings of conventional state-of-the-art (SOTA) algorithms in the computer vision community when applied to this challenging environment, as well as providing insights and general guidelines for future research efforts. First, we assessed if pretraining with the conventional ImageNet is beneficial when the object detector needs to be applied to environments that may be characterised by a different feature distribution. We then investigate whether two-stage detectors yields to better performance with respect to single-stage detectors, in terms of accuracy, intersection of union (IoU), floating operation per second (FLOPS), and inference time. Finally, we assessed the generalisation capability of each model to a lower quality dataset to simulate performance on a real scenario, in which harsher conditions ought to be expected. Our experimental results provide evidence that underwater object detection requires searching for "ad-hoc" architectures than merely training SOTA architectures on new data, and that pretraining is not beneficial.

==> instructions.txt <==
Abstract Submission Guidelines:

All abstracts must be submitted in PDF format, and must be created by the author (co-authors are allowed).
500 word minimum; 1000 word maximum; 2 page maximum – inclusive of text, graphics, and references.
Please include at the top of the abstract the name of the principal author, the institute or affiliation the paper represents, and the title of the paper.
The originally-submitted abstract cannot be used as a substitute for the conference paper. Please note that abstract PDFs do not need to be converted through the IEEE Xplore PDF eXpress service.
Authors of accepted papers are expected to prepare and submit the conference paper (4 to 10 pages) for conference proceedings at the conference (additional instructions will be given at that time).
